TiFi: Taxonomy Induction for Fictional Domains [Extended version]

Taxonomies are important building blocks of structured knowledge bases, and their construction from text sources and Wikipedia has received much attention. In this paper we focus on the construction of taxonomies for fictional domains, using noisy category systems from fan wikis or text extraction as input. Such fictional domains are archetypes of entity universes that are poorly covered by Wikipedia, such as also enterprise-specific knowledge bases or highly specialized verticals. Our fiction-targeted approach, called TiFi, consists of three phases: (i) category cleaning, by identifying candidate categories that truly represent classes in the domain of interest, (ii) edge cleaning, by selecting subcategory relationships that correspond to class subsumption, and (iii) top-level construction, by mapping classes onto a subset of high-level WordNet categories. A comprehensive evaluation shows that TiFi is able to construct taxonomies for a diverse range of fictional domains such as Lord of the Rings, The Simpsons or Greek Mythology with very high precision and that it outperforms state-of-the-art baselines for taxonomy induction by a substantial margin.

==> WSDM_Reviews/Notes.txt <==
----------------------- REVIEW 1 ---------------------
PAPER: 492
TITLE: TiFi: Taxonomy Induction for Fictional Domains
AUTHORS: Cuong Xuan Chu, Simon Razniewski and Gerhard Weikum

Paper Clarity: 3 (Above Average)
Interest to Audience: 2 (Fair)
Paper Significance: 1 (Poor (minimal or no contribution))
Overall Evaluation: -2 (Reject)
Nominate for Best Paper: no

----------- Strengths -----------
- Clearly written paper.

----------- Weaknesses -----------
- Lack of novelty.
- Lack of methodological details.
- Limited global evaluation.

----------- Overall Evaluation -----------
The paper regards automatic taxonomy induction and specifically the construction of
categories expressed as entity names for fictional texts. 

My major concern is the lack of novelty of the paper. The paper does not propose any
innovative methods with regard to the task of taxonomy induction. It applies a
combination of well-established techniques (which were already used for taxonomy
induction in the literature) in a specific application which is relevant for the
digital humanities domain (use of fictional texts).
The proposed solutions heavily rely on hand-crafted resources (e.g., WordNet, list
of manually selected strings) which are not always available. The influence of the
quality of these prior resources on the final results is not measured. For instance,
the work heavily relies on an input category network, which the authors claim that
it is noisy. The influence of the quality of this seed network is not measured. In
many practical cases such a seed network is not available. The performance of the
word sense selection algorithm is not assessed (as it is known that WordNet glosses
are insufficient to provide accurate word sense disambiguation).
The work is not fully reproducible (not all details on resources are given, e.g.,
parser, type of interannotator agreement used when creating ground truth, how
queries were selected, etc.). Comparison with state-of-the-art models for taxonomy
induction is limited, apart from a comparison with the work of Ponzetto and Strube
(2011). 

With regard to the final evaluation: entity search based on 30 manually built
queries and on manual inspection of the top 10 ranked pages is too restricted.
Readers should be informed about the performance in terms of recall instead of just
precision.


----------------------- REVIEW 2 ---------------------
PAPER: 492
TITLE: TiFi: Taxonomy Induction for Fictional Domains
AUTHORS: Cuong Xuan Chu, Simon Razniewski and Gerhard Weikum

Paper Clarity: 4 (Excellent (Easy to follow))
Interest to Audience: 4 (High)
Paper Significance: 3 (Above Average)
Overall Evaluation: 1 (Weak accept)
Nominate for Best Paper: no

----------- Strengths -----------
1.        The paper is clearly written and clearly motivated.
2.        Exhaustive evaluation is done for the tasks of category cleaning, edge cleaning
and top-level construction.
3.        The task breakdown is good and the solutions to individual tasks are generally
sound.

----------- Weaknesses -----------
1.        Section 8, Entity search user case evaluation is very weak. Only 30 text queries
are used. I find it hard to believe conclusions based on such a small test set. A
bigger dataset needs to be used for this evaluation.
2.        The authors motivate their work by saying that their methods carry over to other
domains of this kind, such as enterprise-specific knowledge bases of highly
specialized verticals. This motivation is not supported with any data or examples. 
3.        For graph based methods (section 4B), the authors mention which features are
existing established features and which are novel. This is not done for any other
category of features. Please list these for other categories of features as well as
the impact of new introduced features on the performance.

----------- Overall Evaluation -----------
This paper presents methods for building taxonomies for fictional domains. Authors
describe the challenges unique to fictional domains and present methods for category
cleaning, edge cleaning and aligning top level categories with wordnet. The overall
system is well-designed and evaluation over a corpus consisting primarily of LoTR
and GOT data demonstrates the superiority of each component in the system. The
entity search case study is used for additional evaluation, but the data set used is
too small to draw conclusions.


----------------------- REVIEW 3 ---------------------
PAPER: 492
TITLE: TiFi: Taxonomy Induction for Fictional Domains
AUTHORS: Cuong Xuan Chu, Simon Razniewski and Gerhard Weikum

Paper Clarity: 2 (Below Average)
Interest to Audience: 2 (Fair)
Paper Significance: 2 (Below Average)
Overall Evaluation: -1 (Weak reject)
Nominate for Best Paper: no

----------- Strengths -----------
Interesting use of multiple sources of evidence for the task at hand.

The problem itself is interesting.

Seems to have covered the relevant related research well.

----------- Weaknesses -----------
The generalizability of the method is a serious concern, that is not well addressed.

A lot of decisions that are made with respect to specific details of the method are
quite ad hoc and not well justified.

There are some significant problems in the reporting of the results.

----------- Overall Evaluation -----------
1        General comments
I must preface this review by saying that I’m not well acquainted with research in
taxonomy induction, so that I am not in a position to comment on the novelty of the
method proposed in this paper. Having said that, I do have some general, and
specific, comments about the research presented here.

The paper is reasonably well organized and reads well. However, there are many
instances of decisions that were made that lack any substantive explanation or
justification (see some specific examples in Specific comments, below). There seem
to me also some significant problems with the extent of data analysis and reporting
of the results, which could be addressed.

I think that the general idea of using multiple sources of evidence, and multiple
types of techniques, for doing this type of work is a good idea, and the authors
make a reasonable case for the methods they use to accomplish this. However, the
specifics of what they have done are indeed very specific, at least to judge from
the examples presented (I wish that there had been examples from the domains other
than LoTR and GoT).
Although the authors suggest that their methods could generalize beyond the
specifics of their data, that seems somewhat unlikely to me. The reason for this is
that the method is heavily dependent upon Wikia; that is, on categories established
or induced from fan sites, and also because of its reliance on existing taxonomies.
This kind of data is unlikely to be available for other types of domains, such as
the ones mentioned in the introduction, to which the authors speculate their methods
could be generalized. I’m also not sure that they could be generalized to other
fictional domains where these types of data do not exist, and they would have to
rely solely on more general existing taxonomies, such as WordNet, which will not
have categories and relationships for, e.g. fictional characters. 

The methods presented in this paper might be generalizable to other fictional
domains than those studied individually, but the examples given of the methods used
are highly domain specific, which suggests that much of the rule base underlying the
methods will have to be hand-crafted for each separate fictional domain.

2        Specific comments
4. Category cleaning: I’d like to see better argumentation with respect to the use
of lexical and graph-related features in category cleaning. It all seems very ad
hoc, without any evidence provided to support the choice of feature. 

6. The correction of WordNet classes is really very ad hoc, and is highly specific
to the domain; this kind of decision making clearly cannot be general, but must be
domain specific.

7. Evaluation: I’m quite skeptical about the use of the term “universe” to describe
the domains that have been analyzed. Star Wars clearly does not cover the universe
of science fiction; the same can be said of Greek Mythology and mythology in
general. Also, it’s not at all clear to me that a “universe” of animated sitcoms is
really a universe of any sort. Better to stay with the term “domain”, I would
suggest.

7. Evaluation: I’d like to know whether any of the differences that are reported
from the baselines, for all of the results that are presented in this section, are
statistically significant. Not reporting this seems a curious omission.

7. Evaluation: I’d like to know why complete comparison of training on one domain
and applying on another wasn’t presented. That is, why weren’t the taxonomies
created for each of the domains applied to each of the other domains, and those
results reported?

7. Evaluation. Step 1. Category cleaning: What’s the reason for the decision about
extent of crowdsourced labeling in the different domains? This kind of decision
making needs to be explained, especially when the differences are so great, and the
results that can be achieved are constrained by the decision (e.g. inability to
report recall). This inability to report recall is especially important in the test
of training in one domain and applying in another. It’s easy to get high precision
by having very few matching categories, but without having any idea of recall,
there’s no way to interpret the actual performance of the method. So, I’m not
convinced that there’s been an adequate demonstration of the capability of a system
trained in one domain to be of value in analysis of another.

7. Evaluation. Top-level construction: What does “self-evaluated” mean? How was this
evaluation conducted?

Table 10 should not be place before Tables 7, 8 and 9. Also, what is the meaning of
the crossed-out items in this table? And why is there no discussion of the results
presented in this table?

9. Conclusion: “In this paper we have introduced TiFi, a system for taxonomy
induction in the fictional domain.” To be accurate, this should read “…, a system
for taxonomy in some fictional domains.”


-------------------------  METAREVIEW  ------------------------
PAPER: 492
TITLE: TiFi: Taxonomy Induction for Fictional Domains

RECOMMENDATION: reject

Summary of strong points of the paper: 
Unusual and interesting topic. Well written. Good review of related work.

Summary of weak points of the paper: 
Extremely small test set. Many details seem adhoc. Niche topic for WSDM.

Discussion: 
We had a brief discussion to clarify some points, but the reviews are thorough and
speak for themselves.

Main reasons for final recommendation of acceptance or rejection: 
Numerous issues raised in the reviews. The size of the evaluation set and lack of
evidence for generalizability are perhaps the biggest issues.
